A high resolution study of intergalactic O VI absorbers at z~2.3

[Abridged] We present a detailed study of the largest sample of intervening O VI systems in the redshift range 1.9 < z < 3.1 detected in high resolution (R ~ 45,000) spectra of 18 bright QSOs observed with VLT/UVES. Based on Voigt profile and apparent optical depth analysis we find that (i) the Doppler parameters of the O VI absorption are usually broader than those of C IV (ii) the column density distribution of O VI is steeper than that of C IV (iii) line spread (\delta v) of the O VI and C IV are strongly correlated (at 5.3\sigma level) with \delta v(O VI) being systematically larger than \delta v(C IV) and (iv) \delta v(O VI) and \delta v(C IV) are also correlated (at > 5\sigma level) with their respective column densities and with N(H I) (3 and 4.5 \sigma respectively). These findings favor the idea that C IV and O VI absorption originate from different phases of a correlated structure and systems with large velocity spread are probably associated with overdense regions. The velocity offset between optical depth weighted redshifts of C IV and O VI absorption is found to be in the range 0 < |\Delta v (O VI - CIV)| < 48 km/s with a median value of 8 km/s. We compare the properties of O VI systems in our sample with that of low redshift (z < 0.5) samples from the literature and find that (i) the O VI components at low-z are systematically wider than at high-z with an enhanced non-thermal contribution to their b-parameter, (ii) the slope of the column density distribution functions for high and low-z are consistent, (iii) range in gas temperature estimated from a subsample of well aligned absorbers are similar at both high and low-z, and (iv) \Omega_{O VI} = (1.0 \pm 0.2) \times10^{-7} for N(O VI) > 10^{13.7} cm^{-2}, estimated in our high-z sample, is very similar to low-z estimations.

==> readme.txt <==
(a) Main .tex file : submit3.tex 

(b) Bibliography file : mybib.bib 

(c) List of tables outside the main .tex file : 
      (1) tab1.tex 
      (2) tab2.tex	
      (3) tab3.tex 
      (4) tab4.tex 

(d) List of figures : 
	fig1.ps
	fig2.ps
	fig3.ps
	fig4a.ps
	fig4b.ps
	fig4c.ps
	fig5.ps
	fig6.ps
	fig7a.ps
	fig7b.ps
	fig7c.ps
	fig7d.ps
	fig7e.ps
	fig7f.ps
	fig7g.ps
	fig7h.ps
	fig7i.ps
	fig7j.ps
	fig7k.ps
	fig7l.ps
	fig7m.ps
	fig8.ps
	fig9a.ps
	fig9b.ps	
	fig10.ps
	fig11a.ps
	fig11b.ps
	fig12a.ps
	fig12b.ps
	fig12c.ps
	fig12d.ps
	fig12e.ps
	fig12f.ps
	fig13a.ps
	fig13b.ps
	fig14a.ps
	fig14b.ps
	fig14c.ps
	fig15a.ps
	fig15b.ps
	fig15c.ps
	fig16a.ps
	fig16b.ps
	fig16c.ps
	fig16d.ps  

(e) MNRAS style files : 
	mn2e.cls 
	mn.bst 	

(f) Final files ps/pdf : 
	submit3.ps	
	submit3.pdf	

